Reflex: Scientific Workflows for the ESO Pipelines

The recently released Reflex scientific workflow environment supports the interactive execution of ESO VLT data reduction pipelines. Reflex is based upon the Kepler workflow engine, and provides components for organising the data, executing pipeline recipes based on the ESO Common Pipeline Library, invoking Python scripts, and constructing interaction loops. Reflex will greatly enhance the quick validation and reduction of the scientific data. In this paper we summarize the main features of Reflex, and demonstrate as an example its application to the reduction of echelle UVES data.

==> instructions.txt <==
Instructions for compiling:

FOR AUTHORS:

1.  From the command line type:  latex aspauthor
2.  Again from the command line type:  latex aspauthor
3.  From the command line type:  dvips -Ppdf aspauthor.dvi
4.  From the command line type:  ps2pdf14 aspauthor.ps

